Index-Based Concatenated Codes for the Multi-Draw DNA Storage Channel

We consider error-correcting coding for DNA-based storage. We model the DNA storage channel as a multi-draw IDS channel where the input data is chunked into $M$ short DNA strands, which are copied a random number of times, and the channel outputs a random selection of $N$ noisy DNA strands. The retrieved DNA strands are prone to insertion, deletion, and substitution (IDS) errors. We propose an index-based concatenated coding scheme consisting of the concatenation of an outer code, an index code, and an inner synchronization code, where the latter two tackle IDS errors. We further propose a mismatched joint index-synchronization code maximum a posteriori probability decoder with optional clustering to infer symbolwise a posterior probabilities for the outer decoder. We compute achievable information rates for the outer code and present Monte-Carlo simulations for information-outage probabilities and frame error rates on synthetic and experimental data, respectively.

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_Clustering_Dataset_M256_c1.txt <==
c pins pdel psubs BER SER FER rate
1 1.700000e-02 2.000000e-02 2.220000e-02 9.315301e-05 3.508823e-04 2.155034e-03 0.2

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_Clustering_Dataset_M256_c10.txt <==
pins pdel psubs BER SER FER rate
1.700000e-02 2.000000e-02 2.220000e-02 1.208237e-05 3.221952e-05 1.184725e-03 0.6953

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_Clustering_Dataset_M256_c2.txt <==
c pins pdel psubs BER SER FER rate
2 1.700000e-02 2.000000e-02 2.220000e-02 3.591114e-05 5.027578e-04 2.617095e-03 0.3906

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_Clustering_Dataset_M256_c5.txt <==
c pins pdel psubs BER SER FER rate 
5 1.700000e-02 2.000000e-02 2.220000e-02 1.629167e-04 2.890125e-04 3.416560e-03 0.5938

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_Clustering_M256_c1.txt <==
c pins pdel psubs BER SER FER rate
1 1.700000e-02 2.000000e-02 2.220000e-02 9.315301e-05 1.073961e-04 8.432551e-04 0.2

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_Clustering_M256_c10.txt <==
pins pdel psubs BER SER FER rate
1.700000e-02 2.000000e-02 2.220000e-02 8.198937e-06 1.200442e-05 6.974708e-04 0.6953

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_Clustering_M256_c2.txt <==
c pins pdel psubs BER SER FER rate
2 1.700000e-02 2.000000e-02 2.220000e-02 3.591114e-05 1.222054e-04 1.1807899e-03 0.3906

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_Clustering_M256_c5.txt <==
c pins pdel psubs BER SER FER rate 
5 1.700000e-02 2.000000e-02 2.220000e-02 1.629167e-04 2.447475e-04 1.880426e-03 0.5938

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_Dataset_M256_c1.txt <==
c pins pdel psubs BER SER FER rate
1 1.700000e-02 2.000000e-02 2.220000e-02 2.375671e-04 4.1895071e-04 3.845063e-03 0.2

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_Dataset_M256_c10.txt <==
pins pdel psubs BER SER FER rate
1.700000e-02 2.000000e-02 2.220000e-02 3.015268e-05 4.014561e-05 1.425603e-03 0.6953

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_Dataset_M256_c2.txt <==
c pins pdel psubs BER SER FER rate
2 1.700000e-02 2.000000e-02 2.220000e-02 3.567370e-05 1.616044e-04 3.2305887e-03 0.3906

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_Dataset_M256_c5.txt <==
c pins pdel psubs BER SER FER rate 
5 1.700000e-02 2.000000e-02 2.220000e-02 6.829167e-04 5.052895e-04 3.822055e-03  0.5938

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_M256_c1.txt <==
c pins pdel psubs BER SER FER rate
1 1.700000e-02 2.000000e-02 2.220000e-02 1.376361e-04 3.275971e-04 1.567053e-03 0.2

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_M256_c10.txt <==
c pins pdel psubs BER SER FER rate
10 1.700000e-02 2.000000e-02 2.220000e-02 9.802159e-06 1.802452e-05 8.545013e-04 0.6953

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_M256_c2.txt <==
c pins pdel psubs BER SER FER rate
2 1.700000e-02 2.000000e-02 2.220000e-02 5.567370e-05 2.011024e-04 1.7248906e-03 0.3906

==> Figures/Outage_Probabilities/FER_MR-11-10_Indexing_M256_c5.txt <==
c pins pdel psubs BER SER FER rate 
5 1.700000e-02 2.000000e-02 2.220000e-02 5.829167e-04 4.747475e-04 2.575426e-03  0.5938

==> Figures/Outage_Probabilities/OutageProbabilty_MR-11-10_Genie_M256_c1.txt <==
rate outage
0.330000 1.472754e-01
0.320000 2.479544e-02
0.310000 2.286394e-03
0.300000 5.202885e-05


==> Figures/Outage_Probabilities/OutageProbabilty_MR-11-10_Genie_M256_c10.txt <==
rate outage
0.780000 6.024096e-01
0.770000 2.304147e-01
0.760000 3.808073e-02
0.750000 1.901810e-03
0.740000 4.246027e-05

==> Figures/Outage_Probabilities/OutageProbabilty_MR-11-10_Genie_M256_c2.txt <==
rate outage
0.510000 2.724796e-01
0.500000 6.706908e-02
0.490000 1.194172e-02
0.480000 1.056491e-03
0.470000 6.217705e-05

==> Figures/Outage_Probabilities/OutageProbabilty_MR-11-10_Genie_M256_c5.txt <==
rate outage
0.700000 2.202643e-01
0.690000 4.151100e-02
0.680000 4.018324e-03
0.670000 1.230351e-04

==> Figures/Outage_Probabilities/OutageProbabilty_MR-11-10_Indexing_Clustering_M256_c1.txt <==
rate outage
0.330000 1.835502e-01
0.320000 3.628893e-02
0.310000 3.855117e-03
0.300000 2.034788e-04

==> Figures/Outage_Probabilities/OutageProbabilty_MR-11-10_Indexing_Clustering_M256_c10.txt <==
rate outage
0.780000 6.534109e-01
0.770000 3.264188e-01
0.760000 5.802533e-02
0.750000 3.921815e-03
0.740000 1.845520e-04

==> Figures/Outage_Probabilities/OutageProbabilty_MR-11-10_Indexing_Clustering_M256_c2.txt <==
rate outage
0.510000 3.724796e-01
0.500000 1.306908e-01
0.490000 2.894172e-02
0.480000 2.456491e-03
0.470000 1.217705e-04

==> Figures/Outage_Probabilities/OutageProbabilty_MR-11-10_Indexing_Clustering_M256_c5.txt <==
rate outage
0.700000 3.085633e-01
0.690000 8.217182e-02
0.680000 8.416374e-03
0.670000 3.836358e-04

==> Figures/Outage_Probabilities/OutageProbabilty_MR-11-10_Indexing_M256_c1.txt <==
rate outage
0.330000 2.638522e-01
0.320000 5.790388e-02
0.310000 9.201325e-03
0.300000 5.488565e-04
0.290000 2.211508e-05


==> Figures/Outage_Probabilities/OutageProbabilty_MR-11-10_Indexing_M256_c10.txt <==
rate outage
0.780000 7.692308e-01
0.770000 3.472222e-01
0.760000 8.503401e-02
0.750000 9.364173e-03
0.740000 3.324067e-04

==> Figures/Outage_Probabilities/OutageProbabilty_MR-11-10_Indexing_M256_c2.txt <==
rate outage
0.510000 4.464286e-01
0.500000 2.096436e-01
0.490000 3.815338e-02
0.480000 5.689577e-03
0.470000 4.631645e-04

==> Figures/Outage_Probabilities/OutageProbabilty_MR-11-10_Indexing_M256_c5.txt <==
rate outage
0.700000 4.424779e-01
0.690000 1.336898e-01
0.680000 2.119992e-02
0.670000 1.224294e-03
0.660000 6.409320e-05

==> Figures/air/m16_L100000_mr10-11/SimAI_data=0_N=1454560_q=4_M=16_Npay=100001_Nind=2_code=MR-11_off=1_betaL=2_idxc=rep-1_ixpos=s_gidx=0_clus=none.csv <==
c,I,IER
1.0,0.6931278224294404,0.08937500000000002
2.0,1.0749283110332635,0.08375000000000002
5.0,1.5410341126096663,0.08850000000000004
10.0,1.7106341768337006,0.083


==> Figures/air/m16_L100000_mr10-11/SimAI_data=0_N=1454560_q=4_M=16_Npay=100001_Nind=2_code=MR-11_off=1_betaL=2_idxc=rep-1_ixpos=s_gidx=1_clus=none.csv <==
c,I,IER
1.0,0.8524454566734491,0.0
2.0,1.2513397192584903,0.0
5.0,1.6484871887186543,0.0
10.0,1.7551735789580247,0.0


==> Figures/air/m16_L100000_mr10-11/SimAI_data=0_N=1454560_q=4_M=16_Npay=100001_Nind=6_code=MR-11_off=1_betaL=6_idxc=lev_ixpos=s_gidx=0_clus=euclid_full.csv <==
c,I,IER
1.0,0.824824217191805,0.0
2.0,1.2402671186064302,0.0
5.0,1.6484167058813841,0.0
10.0,1.749834742667411,0.0


==> Figures/air/m16_L100000_mr10-11/SimAI_data=0_N=1454560_q=4_M=16_Npay=100001_Nind=6_code=MR-11_off=1_betaL=6_idxc=lev_ixpos=s_gidx=0_clus=none.csv <==
c,I,IER
1.0,0.8128796871065574,0.03
2.0,1.2075165177554605,0.0271875
5.0,1.6147734768701056,0.02524999999999999
10.0,1.7450958857593428,0.026312500000000013

